Privacy-Aware RAG: Secure and Isolated Knowledge Retrieval

The widespread adoption of Retrieval-Augmented Generation (RAG) systems in real-world applications has heightened concerns about the confidentiality and integrity of their proprietary knowledge bases. These knowledge bases, which play a critical role in enhancing the generative capabilities of Large Language Models (LLMs), are increasingly vulnerable to breaches that could compromise sensitive information. To address these challenges, this paper proposes an advanced encryption methodology designed to protect RAG systems from unauthorized access and data leakage. Our approach encrypts both textual content and its corresponding embeddings prior to storage, ensuring that all data remains securely encrypted. This mechanism restricts access to authorized entities with the appropriate decryption keys, thereby significantly reducing the risk of unintended data exposure. Furthermore, we demonstrate that our encryption strategy preserves the performance and functionality of RAG pipelines, ensuring compatibility across diverse domains and applications. To validate the robustness of our method, we provide comprehensive security proofs that highlight its resilience against potential threats and vulnerabilities. These proofs also reveal limitations in existing approaches, which often lack robustness, adaptability, or reliance on open-source models. Our findings suggest that integrating advanced encryption techniques into the design and deployment of RAG systems can effectively enhance privacy safeguards. This research contributes to the ongoing discourse on improving security measures for AI-driven services and advocates for stricter data protection standards within RAG architectures.

==> abstract.txt <==
Biometric authentication is increasingly being used for large scale human
authentication and identification, creating the risk of leaking the biometric
secrets of millions of users in the case of database compromise.  Powerful
``fuzzy'' cryptographic techniques for biometric template protection, such as
secure sketches, could help in principle, but go unused in practice. This is
because they would require new biometric matching algorithms with potentially
much diminished accuracy.


We introduce a new primitive called a multisketch that generalizes secure
sketches.  Multisketches can work with existing biometric matching algorithms to
generate strong cryptographic keys from biometric data reliably. A multisketch
works on a biometric database containing multiple biometrics --- e.g., multiple
fingerprints --- of a moderately large population of users (say, thousands). It
conceals the correspondence between users and their biometric templates,
preventing an attacker from learning the biometric data of a user in the advent
of a breach, but enabling derivation of user-specific secret keys upon
successful user authentication.

We design a multisketch over tenprints --- fingerprints of ten fingers ---
called TenSketch.  We report on a prototype implementation of TenSketch, showing
its feasibility in practice. We explore several possible attacks against
TenSketch database and show, via simulations with real tenprint datasets, that
an attacker must perform a large amount of computation to learn any meaningful
information from a stolen TenSketch database.




